Universal Language Model Fine-Tuning with Subword Tokenization for Polish

Universal Language Model for Fine-tuning [arXiv:1801.06146] (ULMFiT) is one of the first NLP methods for efficient inductive transfer learning. Unsupervised pretraining results in improvements on many NLP tasks for English. In this paper, we describe a new method that uses subword tokenization to adapt ULMFiT to languages with high inflection. Our approach results in a new state-of-the-art for the Polish language, taking first place in Task 3 of PolEval'18. After further training, our final model outperformed the second best model by 35%. We have open-sourced our pretrained models and code.

==> models.dat <==
model   size    sampled layers  ratio   crossent    corrected   perplexity
up_low	4K	FALSE	3	1.895112607	3.238079	6.136524334	462.4434756
up_low	4K	FALSE	4	1.895112607	3.238709	6.137718255	462.9959262
up_low	4K	FALSE	5	1.895112607	3.368165	6.383051953	591.7308895
up_low	8K	FALSE	3	1.668332459	3.612843	6.027423247	414.6452134
up_low	8K	FALSE	4	1.668332459	3.614077	6.029481969	415.499732
up_low	8K	FALSE	5	1.668332459	3.734713	6.230742924	508.1328473
up_low	12K	FALSE	3	1.563047971	3.817793	5.967393602	390.4865799
up_low	12K	FALSE	4	1.563047971	3.807697	5.95161307	384.3728595
up_low	12K	FALSE	5	1.563047971	3.869719	6.048556431	423.5012353
up_low	16K	FALSE	3	1.501507568	3.938228	5.913279146	369.9171812
up_low	16K	FALSE	4	1.501507568	3.953104	5.935615573	378.2727789
up_low	16K	FALSE	5	1.501507568	4.01226	6.024438754	413.4095526
up_low	20K	FALSE	3	1.460472683	4.04783	5.911745142	369.3501617
up_low	20K	FALSE	4	1.460472683	4.054618	5.92165883	373.0299944
up_low	20K	FALSE	5	1.460472683	4.159097	6.074247556	434.5224256
up_low	25K	TRUE	3	1.423216135	4.167809	5.931693015	376.7918883
up_low	25K	TRUE	4	1.423216135	4.164222	5.926587938	374.8732386
up_low	25K	TRUE	5	1.423216135	4.217539	6.002469553	404.4263135
up_low	50K	TRUE	3	1.339960287	4.533499	6.07470862	434.7228143
up_low	50K	TRUE	4	1.339960287	4.523918	6.06187046	429.1774458
up_low	50K	TRUE	5	1.339960287	4.569941	6.123539452	456.477519
up_low	100K	TRUE	3	1.290532616	4.922039	6.352051869	573.6685948
up_low	100K	TRUE	4	1.290532616	4.906904	6.332519657	562.572299
up_low	100K	TRUE	5	1.290532616	5.123483	6.612021921	743.9857794

